A spectroscopic analysis of the eclipsing nova-like EC21178-5417 -- discovery of spiral density structures

We present phase-resolved optical spectroscopy of the eclipsing nova-like cataclysmic variable EC21178-5417 obtained between 2002 and 2013. The average spectrum of EC21178-5417 shows broad double-peaked emission lines from HeII 4686 \AA{} (strongest feature) and the Balmer series. The high-excitation feature, CIII/NIII at 4640-4650 \AA{}, is also present and appears broad in emission. A number of other lines, mostly HeI, are clearly present in absorption and/or emission. The average spectrum of EC21178-5417 taken at different months and years shows variability in spectral features, especially in the Balmer lines beyond H$\gamma$, from pure line emission, mixed line absorption and emission to pure absorption lines. Doppler maps of the HeII 4686 \AA{} emission reveal the presence of a highly-inclined asymmetric accretion disc and a two spiral arm-like structure, whereas that of the Balmer lines (H$\alpha$ and H$\beta$) reveal a more circular accretion disc. There is no evidence of a bright spot in the Doppler maps of EC21178-5417 and no emission from the secondary star is seen in the tomograms of the HeII 4686 \AA{} and Balmer lines. Generally, the emission in EC21178-5417 is dominated by emission from the accretion disc. We conclude that EC21178-5417 is a member of the RW Tri or UX UMa sub-type of nova-like variables based on these results and because it shows different spectral characteristics at different dates. This spectral behaviour suggests that EC21178-5417 undergoes distinct variations in mass transfer rate on the observed time scales of months and years.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
